Chandra centres for COSMOS X-ray galaxy groups: Differences in stellar properties between central dominant and offset brightest group galaxies

We present the results of a search for galaxy clusters and groups in the $\sim2$ square degree of the COSMOS field using all available X-ray observations from the XMM-Newton and Chandra observatories. We reach an X-ray flux limit of $3\times10^{-16}\;ergs\;cm^{-2}\;s^{-1}$ in 0.5--2 keV range, and identify 247 X-ray groups with $M_{200c}=8\times10^{12}-3\times10^{14}\;M_{\odot}$ at a redshift range of $0.08\leq z<1.53$, using the multiband photometric redshift and the master spectroscopic redshift catalogues of the COSMOS. The X-ray centres of groups are determined using high-resolution Chandra imaging. We investigate the relations between the offset of the brightest group galaxies (BGGs) from halo X-ray centre and group properties and compare with predictions from semi-analytic models and hydrodynamical simulations. We find that BGG offset decreases with both increasing halo mass and decreasing redshift with no strong dependence on the X-ray flux and SNR. We show that the BGG offset decreases as a function of increasing magnitude gap with no considerable redshift dependent trend. The stellar mass of BGGs in observations extends over a wider dynamic range compared to model predictions. At $z<0.5$, the central dominant BGGs become more massive than those with large offsets by up to 0.3dex, in agreement with model prediction. The observed and predicted lognormal scatter in the stellar mass of both low- and large-offset BGGs at fixed halo mass is $\sim0.3$dex.

==> cosmos_X_ray_galaxy_groups_catalog.txt <==
# ID_COSMOS   Ra           Dec        redshift   flag   M200c            M200c_er          Lx          Lx_er       R200_deg   kt     kt_er   flux         flux_er       signif_flux  
  30019       150.35156    1.634805   0.082      1         8.2248E12       2.89350012E12   2.6978E41   1.623E41    0.0597     0.41   0.05   6.1827E-15   3.7194E-15   1.66         
  30021       150.14821    1.60369    0.345      1         3.9197998E13    6.4695E12       5.2015E42   1.4022E42   0.0262     1.0    0.1    2.8441E-15   7.6672E-16   3.71         
  20024       150.29169    1.68935    0.527      1         4.9849999E13    4.31319994E12   7.6455E42   1.0585E42   0.0281     1.16   0.06   4.0989E-15   5.6746E-16   7.22         
  20086       150.0123     2.03461    0.079      1         8.0895001E12    1.14089997E12   2.5625E41   5.8663E40   0.0758     0.41   0.02   1.0384E-14   2.3772E-15   4.37         
  10101       150.61565    2.07916    0.975      1         5.1718998E13    8.2827003E12    1.512E43    3.9501E42   0.0189     1.38   0.14   1.524E-15    3.9815E-16   3.83         
  30123       150.02039    2.14563    0.958      1         3.3907001E13    7.1655998E12    7.6543E42   2.6734E42   0.0166     1.06   0.13   6.6633E-16   2.3273E-16   2.86         
  20124       150.05408    2.20469    0.186      1         1.4646E13       1.49170002E12   7.2927E41   1.1933E41   0.0427     0.54   0.03   4.7705E-15   7.8061E-16   6.11         
  10138       149.50941    2.26111    0.943      1         8.9575997E13    1.16660004E13   3.4197E43   7.2094E42   0.0231     1.95   0.17   4.4216E-15   9.3214E-16   4.74         
  20161       149.95676    2.34763    0.942      1         5.2658002E13    5.6501003E12    1.4889E43   2.5704E42   0.0194     1.38   0.09   1.6576E-15   2.8617E-16   5.79         
  10163       150.02875    2.37478    0.221      1         1.66719998E13   1.66119997E12   9.3037E41   1.4884E41   0.0385     0.58   0.03   4.1353E-15   6.6157E-16   6.25         
  20166       149.66098    2.31554    0.125      1         1.1585E13       1.35480004E12   4.7193E41   8.9024E40   0.0561     0.48   0.02   7.3621E-15   1.3888E-15   5.3          
  20173       150.05441    2.37409    0.346      1         2.7360999E13    3.26270006E12   2.3609E42   4.5438E41   0.0314     0.77   0.05   3.5912E-15   6.9117E-16   5.2          
  20180       149.72775    2.35362    0.22       1         1.62019997E13   2.15149996E12   8.8865E41   1.9114E41   0.0383     0.57   0.04   3.9853E-15   8.5717E-16   4.65         
  10186       150.21205    2.40281    0.905      1         5.6861001E13    6.0458999E12    1.5937E43   2.7256E42   0.0204     1.43   0.1    2.0619E-15   3.5265E-16   5.85         
  30196       150.28171    2.4185     0.123      1         1.12459996E13   1.17000005E12   4.4954E41   7.5179E40   0.0564     0.47   0.02   7.245E-15    1.2116E-15   5.98         
  20198       149.59607    2.43788    1.168      1         6.443E13        1.04590003E13   2.7933E43   7.401E42    0.0182     1.7    0.18   1.8038E-15   4.7793E-16   3.77         
  20214       149.9473     2.48448    0.735      1         5.6766E13       5.2775999E12    1.2509E43   1.8641E42   0.0234     1.35   0.08   2.8664E-15   4.2714E-16   6.71         
  10215       150.17097    2.52363    0.697      1         2.75260008E13   5.9147E12       3.8271E42   1.3603E42   0.019      0.86   0.1    8.6464E-16   3.0733E-16   2.81         
  20225       150.2292     2.47626    0.373      1         2.90230003E13   2.58049992E12   2.6735E42   3.8058E41   0.0304     0.8    0.04   3.4294E-15   4.8819E-16   7.02         
  10226       150.40565    2.58267    0.105      1         9.2620005E12    1.53620002E12   3.2549E41   8.8199E40   0.061      0.43   0.03   7.2611E-15   1.9676E-15   3.69         
  20243       150.26115    2.76857    1.315      1         6.2991001E13    1.06779996E13   3.2902E43   9.1201E42   0.0168     1.77   0.19   1.4623E-15   4.0533E-16   3.61         
  20271       149.91853    2.70066    0.889      1         6.9427001E13    8.0225999E12    2.1287E43   3.9663E42   0.0221     1.62   0.12   3.0381E-15   5.6607E-16   5.37         
  20285       149.40463    2.57455    0.377      1         2.98989988E14   6.4749998E12    1.0281E44   3.4998E42   0.0656     3.62   0.06   1.4387E-13   4.8976E-15   29.37        
  30296       149.55516    2.00203    0.892      1         7.6544999E13    1.10349999E13   2.4898E43   5.8313E42   0.0228     1.73   0.16   3.5879E-15   8.403E-16    4.27         
  20321       150.13972    2.34879    0.221      1         1.44200004E13   1.54160005E12   7.4163E41   1.2755E41   0.0367     0.54   0.03   3.249E-15    5.5877E-16   5.81         
  20149       150.42235    2.428      0.124      1         6.1510999E13    8.7643999E11    6.4015E42   1.4309E41   0.0986     1.17   0.01   1.0381E-13   2.3205E-15   44.74        
  20191       150.11295    2.35949    0.22       1         2.18510005E13   1.74059998E12   1.418E42    1.8041E41   0.0423     0.66   0.03   6.4655E-15   8.2257E-16   7.86         
  10219       150.27492    2.51173    0.704      1         3.28930007E13   6.2678997E12    5.105E42    1.5993E42   0.02       0.95   0.1    1.1919E-15   3.7339E-16   3.19         
  10237       150.11756    2.69252    0.349      1         9.1165999E13    3.31159988E12   1.55E43     8.8872E41   0.0468     1.6    0.04   2.3758E-14   1.3621E-15   17.44        
  20262       149.59956    2.81991    0.343      1         9.8901999E13    3.5463999E12    1.7469E43   9.8857E41   0.0488     1.68   0.04   2.7985E-14   1.5836E-15   17.67        
  20264       149.99834    2.77441    0.166      1         1.91420002E13   3.02810006E12   1.0829E42   2.793E41    0.0516     0.61   0.05   9.3594E-15   2.414E-15    3.88         
  10291       149.48956    2.51658    0.092      1         1.48289995E13   1.81999999E12   6.6965E41   1.3278E41   0.0806     0.53   0.03   2.085E-14    4.1342E-15   5.04         
  10006       150.29951    1.55343    0.364      1         7.4572997E13    4.17499998E12   1.153E43    1.0244E42   0.0425     1.41   0.05   1.5964E-14   1.4183E-15   11.26        
  30010       150.75047    1.53103    0.669      1         1.34420003E14   2.31449999E13   4.3848E43   1.2354E43   0.0332     2.32   0.27   1.4443E-14   4.0693E-15   3.55         
  20011       150.19728    1.65895    0.221      1         1.70010006E14   1.73379997E12   3.4984E43   5.5906E41   0.0838     2.33   0.02   1.5956E-13   2.5499E-15   62.58        
  30013       149.5823     1.60557    0.848      1         7.0051E13       1.08719998E13   2.0374E43   5.152E42    0.0228     1.6    0.16   3.3148E-15   8.3821E-16   3.95         
  20017       149.96375    1.68022    0.372      1         9.5643998E13    4.18159998E12   1.7209E43   1.19E42     0.0453     1.66   0.05   2.2693E-14   1.5692E-15   14.46        
  20022       150.70383    1.65108    0.694      1         4.9171998E13    8.6334002E12    9.4615E42   2.7207E42   0.0231     1.21   0.13   2.4487E-15   7.0416E-16   3.48         
  20023       150.38068    1.67576    0.701      1         5.1634999E13    5.7936E12       1.0299E43   1.8616E42   0.0233     1.25   0.09   2.6338E-15   4.7609E-16   5.53         
  20025       149.85402    1.77023    0.124      1         4.4330002E13    8.8326E11       3.8372E42   1.2013E41   0.0884     0.96   0.01   6.3142E-14   1.9767E-15   31.94        
  20027       150.42935    1.68011    0.218      1         1.31499997E13   3.10540003E12   6.4059E41   2.5157E41   0.0359     0.52   0.05   2.8408E-15   1.1156E-15   2.55         
  20029       150.18167    1.77086    0.346      1         6.4472002E13    2.41439998E12   8.9633E42   5.2997E41   0.0422     1.28   0.03   1.409E-14    8.3307E-16   16.91        
  30032       150.23296    1.73957    0.98       1         4.2747E13       7.8979001E12    1.1337E43   3.4387E42   0.0177     1.23   0.14   1.0264E-15   3.113E-16    3.3          
  20035       150.2102     1.82014    0.53       1         4.7090999E13    4.37820011E12   7.0234E42   1.0466E42   0.0275     1.12   0.06   3.6896E-15   5.4981E-16   6.71         
  20039       149.82126    1.82543    0.531      1         3.9973999E13    4.5788E12       5.4444E42   1.0053E42   0.026      1.01   0.07   2.8261E-15   5.2184E-16   5.42         
  10040       150.4125     1.84888    0.972      1         8.2311001E13    6.0679001E12    3.1077E43   3.6531E42   0.0221     1.86   0.09   3.6737E-15   4.3184E-16   8.51         
  30042       149.52252    1.88241    0.53       1         4.0506E13       7.2072E12       5.5429E42   1.6162E42   0.0262     1.02   0.11   2.9079E-15   8.4791E-16   3.43         
  20046       150.24614    1.865      0.529      1         3.33929995E13   5.074E12        4.0993E42   1.0139E42   0.0246     0.91   0.08   2.1199E-15   5.2435E-16   4.04         
  10052       150.44759    1.88319    0.671      1         4.1218998E13    5.4415002E12    6.9347E42   1.4826E42   0.0223     1.08   0.09   1.9289E-15   4.1239E-16   4.68         
  20057       150.45229    1.91046    1.179      1         6.5254E13       8.2674E12       2.8925E43   5.9264E42   0.0182     1.72   0.14   1.8218E-15   3.7327E-16   4.88         
  20058       150.12393    1.91144    0.736      1         3.50980009E13   7.1919002E12    5.9097E42   1.9981E42   0.0199     1.0    0.12   1.2359E-15   4.1787E-16   2.96         
  20059       149.54787    1.92389    0.13       1         1.37320003E13   1.72189994E12   6.1889E41   1.2546E41   0.0573     0.52   0.03   9.0169E-15   1.8279E-15   4.93         
  10063       150.35324    1.93303    1.233      1         5.5138002E13    8.6911998E12    2.3928E43   6.1488E42   0.0167     1.57   0.16   1.1953E-15   3.0715E-16   3.89         
  10064       150.19821    1.98506    0.439      1         3.20539994E13   3.23950005E12   3.4053E42   5.5282E41   0.0278     0.87   0.05   2.879E-15    4.6737E-16   6.16         
  20065       149.89253    1.94459    0.772      1         2.89599998E13   6.9932999E12    4.6106E42   1.854E42    0.0181     0.91   0.12   7.7516E-16   3.117E-16    2.49         
  20068       149.9996     1.97328    0.6        1         3.25240006E13   5.3058999E12    4.3378E42   1.1553E42   0.0223     0.92   0.09   1.5851E-15   4.2218E-16   3.75         
  20069       150.41965    1.97382    0.863      1         2.98239991E13   9.8605004E12    5.4805E42   3.0831E42   0.017      0.95   0.18   6.4103E-16   3.6062E-16   1.78         
  20071       150.36566    2.00252    0.829      1         5.3590001E13    6.2464999E12    1.3052E43   2.4538E42   0.0212     1.34   0.1    2.1318E-15   4.0079E-16   5.32         
  20072       149.86012    1.99973    1.19       1         8.2383999E13    1.25609999E13   3.6078E43   8.956E42    0.0208     1.94   0.19   3.2432E-15   8.0509E-16   4.03         
  10073       150.09186    1.99908    0.222      1         1.85249993E13   1.63799997E12   1.0981E42   1.5545E41   0.0397     0.61   0.03   4.8611E-15   6.881E-16    7.06         
  10074       149.82828    2.01343    0.697      1         4.3420999E13    6.8234998E12    7.8013E42   1.9984E42   0.0221     1.12   0.11   1.9847E-15   5.084E-16    3.9          
  20076       150.4221     2.00747    0.859      1         5.3540999E13    7.7825998E12    1.3425E43   3.1713E42   0.0208     1.35   0.12   2.0496E-15   4.8415E-16   4.23         
  20077       150.3172     2.00471    0.311      1         2.02949997E13   2.64210009E12   1.4124E42   2.9761E41   0.0311     0.65   0.04   2.805E-15    5.9107E-16   4.75         
  20079       150.4456     2.05415    0.323      1         5.3435999E13    3.76190009E12   6.5081E42   7.2994E41   0.0417     1.13   0.05   1.1903E-14   1.335E-15    8.92         
  20080       150.145      2.05992    0.726      1         5.0298001E13    4.6093E12       1.0224E43   1.5012E42   0.0226     1.24   0.07   2.374E-15    3.4859E-16   6.81         
  20083       149.59328    2.04881    0.336      1         3.07709996E13   3.86050005E12   2.7932E42   5.6653E41   0.0336     0.82   0.06   4.6493E-15   9.43E-16     4.93         
  20085       150.07967    2.06552    0.265      1         1.06929995E13   2.37969998E12   4.9015E41   1.8078E41   0.0286     0.48   0.04   1.3349E-15   4.9233E-16   2.71         
  30087       150.5111     2.02699    0.899      1         3.859E13        1.07880005E13   8.6236E42   4.0518E42   0.018      1.12   0.19   1.0018E-15   4.707E-16    2.13         
  20088       150.49783    2.06973    0.438      1         4.0425E13       3.30310012E12   4.9E42      6.3978E41   0.0299     0.99   0.05   4.1494E-15   5.4178E-16   7.66         
  20093       149.66565    2.07567    0.339      1         3.5245001E13    4.4847999E12    3.4665E42   7.1344E41   0.0349     0.89   0.06   5.6427E-15   1.1613E-15   4.86         
  30095       150.6741     2.08554    0.341      1         2.22940008E13   3.9738E12       1.699E42    4.9633E41   0.0298     0.69   0.06   2.6958E-15   7.8753E-16   3.42         
  20099       149.78995    2.12145    0.354      1         1.70249998E13   2.93329987E12   1.1336E42   3.1961E41   0.0265     0.6    0.05   1.6045E-15   4.5237E-16   3.55         
  10105       150.38295    2.10278    1.163      1         6.1214E13       1.04800002E13   2.5609E43   7.1722E42   0.0179     1.64   0.18   1.6391E-15   4.5906E-16   3.57         
  20106       150.10504    2.16449    0.682      1         5.4123001E13    4.8203998E12    1.0778E43   1.537E42    0.0242     1.28   0.07   2.9863E-15   4.2586E-16   7.01         
  20107       149.6049     2.1467     0.283      1         1.89059993E13   2.5666E12       1.2208E42   2.6867E41   0.0328     0.62   0.04   3.0331E-15   6.6749E-16   4.54         
  30108       149.99766    2.1118     0.676      1         3.4981999E13    4.34509998E12   5.4042E42   1.0848E42   0.021      0.98   0.07   1.4273E-15   2.8651E-16   4.98         
  10109       150.22498    2.10574    0.751      1         4.7341998E13    9.319E12        1.438E43    4.6612E42   0.0177     1.33   0.16   1.151E-15    3.7308E-16   3.09         
  20110       150.17787    2.11396    0.373      1         2.48509995E13   5.9744002E12    2.0629E42   8.256E41    0.0297     0.73   0.09   2.8774E-15   1.1516E-15   2.5          
  30111       150.09966    2.10513    0.828      1         3.2998001E13    1.17649997E13   6.1097E42   3.7292E42   0.018      1.0    0.2    8.5768E-16   5.2351E-16   1.64         
  10114       150.59361    2.12708    0.728      1         4.9978999E13    5.9405998E12    1.0152E43   1.9473E42   0.0225     1.24   0.09   2.3372E-15   4.4834E-16   5.21         
  20120       150.50516    2.22507    0.834      1         1.82310004E14   5.2992001E12    8.9036E43   4.0767E42   0.0317     3.04   0.06   1.8217E-14   8.3411E-16   21.84        
  20127       150.44211    2.16238    0.377      1         1.9046001E13    3.65939995E12   1.3915E42   4.3973E41   0.0262     0.64   0.06   1.694E-15    5.353E-16    3.16         
  20128       150.58504    2.18205    0.556      1         3.5338001E13    4.8807999E12    4.6473E42   1.0411E42   0.0242     0.95   0.08   2.1106E-15   4.7283E-16   4.46         
  20130       150.02185    2.20172    0.942      1         6.7058998E13    7.2736E12       2.1723E43   3.7922E42   0.021      1.61   0.11   2.6247E-15   4.582E-16    5.73         
  10133       150.2363     2.2068     0.361      1         1.73839997E13   2.74320012E12   1.1802E42   3.0364E41   0.0263     0.61   0.05   1.6017E-15   4.1208E-16   3.89         
  20134       149.6507     2.21163    0.954      1         6.0468002E13    7.5393999E12    1.8795E43   3.7877E42   0.0202     1.51   0.12   2.1273E-15   4.2872E-16   4.96         
  20136       150.17749    2.21591    0.677      1         3.49399994E13   5.0003999E12    5.4017E42   1.2555E42   0.021      0.98   0.08   1.4201E-15   3.3009E-16   4.3          
  20137       149.96259    2.21002    0.425      1         1.93679998E13   4.11709997E12   1.5213E42   5.3463E41   0.024      0.66   0.07   1.3491E-15   4.7411E-16   2.85         
  30140       150.01012    2.27383    0.473      1         3.41440001E13   6.1946001E12    3.9335E42   1.1706E42   0.0268     0.91   0.09   2.75E-15     8.1837E-16   3.36         
  10142       150.28607    2.27814    0.122      1         1.07660003E13   9.9224001E11    4.1942E41   6.1947E40   0.0559     0.46   0.02   6.8516E-15   1.0119E-15   6.77         
  20143       150.22014    2.27851    0.881      1         5.6328999E13    6.1524001E12    1.5182E43   2.6694E42   0.0207     1.41   0.1    2.1204E-15   3.7282E-16   5.69         
  20145       149.82838    2.26126    0.379      1         2.41910006E13   2.8787E12       2.0271E42   3.8933E41   0.0282     0.73   0.05   2.4773E-15   4.758E-16    5.21         
  20147       150.67345    2.26817    0.555      1         3.789E13        7.4140001E12    5.1751E42   1.6669E42   0.0248     0.99   0.11   2.3771E-15   7.6569E-16   3.1          
  20150       149.98035    2.31427    0.932      1         6.9471E13       5.8183999E12    2.2636E43   3.0312E42   0.0214     1.64   0.09   2.8394E-15   3.8022E-16   7.47         
  10155       150.59137    2.53778    1.138      1         7.8112998E13    9.8314003E12    3.1843E43   6.48E42     0.0208     1.85   0.15   3.0367E-15   6.1796E-16   4.91         
  20158       150.75114    2.35418    0.176      1         1.48380005E13   2.83290003E12   7.3568E41   2.3094E41   0.045      0.54   0.05   5.4678E-15   1.7164E-15   3.19         
  20159       150.34819    2.28218    0.373      1         2.12279996E13   3.01669994E12   1.64E42     3.7842E41   0.0274     0.68   0.05   2.0669E-15   4.7692E-16   4.33         
  30160       149.8696     2.2973     0.38       1         2.16709999E13   3.65029989E12   1.7092E42   4.7068E41   0.0272     0.69   0.06   2.0551E-15   5.6592E-16   3.63         
  10167       150.09583    2.29906    0.36       1         2.2343999E13    2.87720001E12   1.7471E42   3.6402E41   0.0286     0.69   0.05   2.4223E-15   5.0471E-16   4.8          
  10171       149.675      2.2746     0.676      1         3.47090002E13   7.7810998E12    5.3385E42   1.9843E42   0.021      0.98   0.13   1.4079E-15   5.2331E-16   2.69         
  30172       149.93372    2.40994    0.874      1         3.9810002E13    5.7142998E12    8.7403E42   2.0378E42   0.0185     1.13   0.1    1.1217E-15   2.6153E-16   4.29         
  20174       149.64665    2.34752    0.951      1         8.9425002E13    8.8475005E12    3.4492E43   5.4785E42   0.023      1.96   0.13   4.3769E-15   6.9519E-16   6.3          
  20178       150.6369     2.38423    0.372      1         5.4727002E13    9.5740001E12    1.7886E43   5.1237E42   0.0186     1.46   0.16   1.5628E-15   4.477E-16    3.49         
  20179       149.87582    2.3452     0.363      1         3.04050004E13   3.05770004E12   2.8235E42   4.5604E41   0.0318     0.82   0.05   3.9896E-15   6.4439E-16   6.19         
  20181       150.52945    2.38165    0.214      1         1.55130003E13   2.94040004E12   8.2443E41   2.5684E41   0.0386     0.56   0.05   3.926E-15    1.2231E-15   3.21         
  30185       149.78004    2.39903    0.345      1         1.40379999E13   3.10690002E12   8.2898E41   3.0399E41   0.0253     0.55   0.06   1.2167E-15   4.4618E-16   2.73         
  20187       149.62376    2.39938    0.845      1         7.2325001E13    8.3316001E12    2.1327E43   3.9611E42   0.0231     1.64   0.12   3.5216E-15   6.5408E-16   5.38         
  20188       150.53645    2.40674    0.617      1         3.6722998E13    5.1703002E12    5.3693E42   1.227E42    0.0227     0.99   0.08   1.8416E-15   4.2085E-16   4.38         
  30190       149.45692    2.43353    0.485      1         7.7715999E13    7.6795001E12    1.4452E43   2.2925E42   0.0347     1.51   0.1    9.8215E-15   1.558E-15    6.3          
  20193       150.0918     2.39333    0.22       1         3.2117E13       1.52869994E12   2.5885E42   1.9507E41   0.0481     0.82   0.02   1.1853E-14   8.9321E-16   13.27        
  30194       149.70296    2.40081    0.354      1         2.57940007E13   4.6014E12       2.1696E42   6.3435E41   0.0304     0.75   0.07   3.162E-15    9.2449E-16   3.42         
  20199       150.70682    2.29253    1.092      1         5.0539002E13    1.33940002E13   1.0344E43   4.5915E42   0.0226     1.25   0.2    2.3763E-15   1.0548E-15   2.25         
  20201       150.10431    2.42081    0.221      1         2.10119992E13   1.50680004E12   1.3355E42   1.5263E41   0.0416     0.65   0.02   6.0186E-15   6.8783E-16   8.75         
  10203       149.65762    2.47972    0.957      1         6.0576001E13    7.7109998E12    1.8926E43   3.8968E42   0.0201     1.52   0.12   2.1233E-15   4.3716E-16   4.86         
  10208       149.55324    2.42606    0.846      1         6.5925001E13    9.1344003E12    1.8479E43   4.1534E42   0.0224     1.54   0.14   2.9752E-15   6.6873E-16   4.45         
  20210       150.09232    2.46074    0.727      1         4.2904999E13    4.6962002E12    7.9865E42   1.4073E42   0.0214     1.13   0.07   1.8072E-15   3.1844E-16   5.68         
  20212       149.88141    2.44843    0.359      1         3.5826998E13    2.60740009E12   3.6486E42   4.2331E41   0.0336     0.9    0.04   5.165E-15    5.9924E-16   8.62         
  20213       150.40456    2.51602    0.883      1         4.4010001E13    5.6764001E12    1.0354E43   2.1609E42   0.019      1.21   0.1    1.3225E-15   2.7601E-16   4.79         
  10216       150.06644    2.6441     0.696      1         4.1724999E13    6.2754002E12    7.3201E42   1.7915E42   0.0219     1.1    0.1    1.8429E-15   4.5102E-16   4.09         
  20217       150.0037     2.45487    0.731      1         3.29989992E13   5.3215997E12    5.3293E42   1.4024E42   0.0196     0.96   0.09   1.1066E-15   2.912E-16    3.8          
  20218       149.77321    2.46344    0.735      1         2.47339994E13   6.9061999E12    3.4158E42   1.6029E42   0.0177     0.82   0.12   6.3117E-16   2.9618E-16   2.13         
  10220       149.92079    2.52166    0.729      1         2.33029994E14   4.09029994E12   1.1269E44   3.1058E42   0.0376     3.47   0.04   3.309E-14    9.1202E-16   36.28        
  10223       150.05064    2.4752     1.26       1         5.7822998E13    9.8037997E12    2.6732E43   7.4116E42   0.0168     1.64   0.18   1.2894E-15   3.5751E-16   3.61         
  30224       149.91911    2.60087    0.248      1         1.54520005E13   2.18959997E12   8.534E41    1.9633E41   0.0341     0.56   0.04   2.8627E-15   6.5858E-16   4.35         
  20227       150.2393     2.56034    0.22       1         2.23519997E13   1.6466E12       1.4692E42   1.7258E41   0.0426     0.67   0.03   6.7033E-15   7.874E-16    8.51         
  20228       149.9898     2.5871     0.668      1         2.90999994E13   5.9837E12       4.0082E42   1.3602E42   0.0199     0.88   0.1    1.0503E-15   3.5641E-16   2.95         
  30229       149.706564   2.5513     0.478      1         3.28409998E13   3.87209993E12   3.7266E42   7.0893E41   0.0263     0.89   0.06   2.5199E-15   4.7936E-16   5.26         
  20233       150.74316    2.73025    0.365      1         3.04350002E13   4.4541999E12    2.7318E42   6.4988E41   0.0338     0.82   0.07   4.6833E-15   1.1141E-15   4.2          
  20234       150.16257    2.61266    0.893      1         4.4457999E13    6.4180999E12    1.0668E43   2.5021E42   0.019      1.22   0.11   1.3166E-15   3.088E-16    4.26         
  10236       150.21767    2.73793    0.936      1         4.8740002E13    7.4272001E12    1.3084E43   3.2461E42   0.019      1.31   0.12   1.4533E-15   3.6056E-16   4.03         
  30239       150.10533    2.72392    0.727      1         4.1146999E13    7.1137E12       7.4813E42   2.1169E42   0.0211     1.1    0.11   1.6687E-15   4.7216E-16   3.53         
  20241       150.4879     2.75118    0.611      1         4.2049001E13    6.3499E12       6.5798E42   1.6171E42   0.024      1.07   0.1    2.3588E-15   5.7971E-16   4.07         
  20246       149.76143    2.92672    0.35       1         1.63590003E14   8.9036004E12    3.8697E43   3.3407E42   0.0568     2.36   0.09   6.1157E-14   5.2797E-15   11.58        
  20250       149.94826    2.92158    0.126      1         3.9495999E13    5.834E12        3.2108E42   7.712E41    0.0838     0.9    0.08   5.1279E-14   1.2317E-14   4.16         
  20253       149.75826    2.7928     0.492      1         5.0090002E13    4.7335997E12    7.3449E42   1.113E42    0.0296     1.15   0.07   4.7059E-15   7.131E-16    6.6          
  10254       150.0965     2.8061     0.697      1         4.9887001E13    9.1434003E12    9.6909E42   2.9147E42   0.0232     1.23   0.14   2.5025E-15   7.5268E-16   3.32         
  10258       150.2961     2.80793    0.61       1         4.5585E13       5.8540001E12    7.454E42    1.5487E42   0.0246     1.13   0.09   2.7097E-15   5.63E-16     4.81         
  20259       149.65741    2.82205    0.703      1         5.0977999E13    5.8296998E12    1.0109E43   1.8635E42   0.0232     1.24   0.09   2.5704E-15   4.7382E-16   5.42         
  20265       149.94322    2.78302    0.84       1         6.7306E13       1.0329E13       1.8926E43   4.7299E42   0.0227     1.56   0.15   3.1195E-15   7.796E-16    4.0          
  20266       149.89763    2.81213    1.27       1         7.3759E13       1.4686E13       3.9634E43   1.3002E43   0.0181     1.93   0.25   2.1199E-15   6.9542E-16   3.05         
  20267       150.44487    2.75393    1.14       1         8.0826998E13    1.02690005E13   3.8307E43   7.8717E42   0.0199     1.96   0.16   2.9103E-15   5.9803E-16   4.87         
  30275       149.83842    2.67517    0.26       1         2.55590002E13   5.4121002E12    1.901E42    6.6534E41   0.0388     0.73   0.08   5.8755E-15   2.0564E-15   2.86         
  20277       150.005      2.63136    0.677      1         2.68800004E13   7.5931001E12    3.5856E42   1.7036E42   0.0192     0.84   0.13   8.8287E-16   4.1948E-16   2.1          
  10281       150.08522    2.53277    0.889      1         7.4017E13       6.3258E12       2.3526E43   3.2162E42   0.0225     1.69   0.09   3.3994E-15   4.6472E-16   7.31         
  20282       150.35358    2.64334    0.397      1         2.55079995E13   3.09710003E12   2.2546E42   4.4208E41   0.0277     0.75   0.05   2.4494E-15   4.8028E-16   5.1          
  20283       149.47871    2.56163    0.372      1         2.7929E13       4.39570006E12   2.5145E42   6.4513E41   0.0301     0.79   0.07   3.2375E-15   8.3062E-16   3.9          
  30284       149.52184    2.617      0.736      1         3.28500007E13   6.5898E12       4.2856E42   1.417E42    0.0229     0.92   0.1    1.7195E-15   5.6852E-16   3.02         
  10287       150.12791    2.59471    0.35       1         2.12240003E13   3.43700013E12   1.5915E42   4.2064E41   0.0288     0.67   0.06   2.3651E-15   6.2509E-16   3.78         
  20288       149.87827    2.57406    0.696      1         4.8765E13       5.1454998E12    9.3393E42   1.5848E42   0.023      1.21   0.08   2.415E-15    4.098E-16    5.89         
  20289       150.11438    2.55519    0.501      1         3.46060006E13   4.6208002E12    4.1721E42   9.025E41    0.0258     0.92   0.07   2.5067E-15   5.4224E-16   4.62         
  20290       149.4787     2.5616     0.37       1         2.93240004E13   4.7572E12       2.7064E42   7.1662E41   0.0307     0.81   0.07   3.5434E-15   9.3824E-16   3.78         
  30295       150.42104    1.98448    0.322      1         2.16639996E13   3.89639989E12   1.5858E42   4.6764E41   0.0309     0.68   0.06   2.8987E-15   8.5482E-16   3.39         
  30298       149.7899     2.1214     0.354      1         1.86169992E13   5.7688001E12    1.3035E42   6.8389E41   0.0273     0.63   0.1    1.8637E-15   9.7778E-16   1.91         
  10300       149.72829    2.23442    0.381      1         2.73189993E13   4.04749995E12   2.4577E42   5.9216E41   0.0293     0.78   0.06   2.9744E-15   7.1665E-16   4.15         
  30302       150.09077    2.20568    0.427      1         1.49669995E13   3.71879995E12   1.0197E42   4.226E41    0.022      0.58   0.07   8.5852E-16   3.5582E-16   2.41         
  20303       150.0087     2.26061    0.66       1         3.22689995E13   9.0421005E12    4.6583E42   2.1943E42   0.0208     0.93   0.15   1.3002E-15   6.1245E-16   2.12         
  30307       149.73943    2.34139    1.028      1         5.2400002E13    7.1455002E12    1.6665E43   3.6844E42   0.0184     1.42   0.12   1.443E-15    3.1904E-16   4.52         
  30308       150.29137    2.41073    0.374      1         1.69999996E13   2.90420005E12   1.1606E42   3.2433E41   0.0254     0.61   0.05   1.4202E-15   3.9686E-16   3.58         
  30310       150.55296    2.49964    0.879      1         5.3253002E13    1.14500001E13   1.3868E43   4.9325E42   0.0203     1.36   0.18   1.9069E-15   6.7822E-16   2.81         
  30311       149.93887    2.60686    0.342      1         3.29650002E13   2.41659989E12   3.1346E42   3.6636E41   0.0339     0.86   0.04   4.9937E-15   5.8367E-16   8.56         
  20312       150.54366    2.71799    0.262      1         1.49760005E13   3.10509987E12   8.2659E41   2.8297E41   0.0323     0.55   0.05   2.4274E-15   8.3099E-16   2.92         
  20313       149.73878    2.08248    0.532      1         4.9001999E13    7.3985001E12    1.4903E43   3.662E42    0.018      1.36   0.13   1.2619E-15   3.1008E-16   4.07         
  30315       149.974781   2.5626     0.308      1         8.8418005E12    2.98459988E12   3.8412E41   2.2099E41   0.0238     0.44   0.06   6.9219E-16   3.9821E-16   1.74         
  30317       150.12646    1.99926    1.019      1         4.4543999E13    6.6292002E12    1.2768E43   3.0908E42   0.0175     1.28   0.12   1.0516E-15   2.5457E-16   4.13         
  10329       149.94482    1.82655    0.369      1         8.8645E12       4.4597998E12    4.1687E41   3.7117E41   0.0206     0.45   0.09   4.6698E-16   4.1579E-16   1.12         
  20332       150.03384    2.55177    0.889      1         3.38789998E13   7.2872E12       6.938E42    2.4687E42   0.0174     1.03   0.13   7.8066E-16   2.7778E-16   2.81         
  10333       150.04736    2.69317    0.219      1         1.82309995E13   2.66490007E12   1.0673E42   2.5358E41   0.04       0.6    0.04   4.8728E-15   1.1578E-15   4.21         
  20343       150.39865    2.76225    0.819      1         9.9874003E13    9.7452997E12    3.4042E43   5.3306E42   0.0263     2.01   0.13   6.4899E-15   1.0162E-15   6.39         
  30345       150.63408    2.54024    0.468      1         5.2743E13       5.8499001E12    7.708E42    1.3769E42   0.0313     1.18   0.08   5.6264E-15   1.005E-15    5.6          
  30036       149.89491    1.76497    0.531      2         4.1113E13       5.5132999E12    5.6887E42   1.2361E42   0.0262     1.03   0.08   2.9564E-15   6.4238E-16   4.6          
  20297       150.20406    2.06726    0.186      2         1.28660003E13   2.97629988E12   5.956E41    2.2885E41   0.0409     0.51   0.05   3.8527E-15   1.4803E-15   2.6          
  30324       150.02414    2.3605     0.726      2         2.33440008E13   6.5258002E12    3.0813E42   1.4478E42   0.0175     0.79   0.12   5.7349E-16   2.6946E-16   2.13         
  20154       150.51456    2.28724    0.841      2         4.6536998E13    6.0347001E12    1.0648E43   2.2347E42   0.02       1.23   0.1    1.6035E-15   3.3652E-16   4.76         
  30018       149.76518    1.62355    0.372      2         3.34390006E13   6.6796E12       3.3271E42   1.0952E42   0.032      0.87   0.1    4.3312E-15   1.4257E-15   3.04         
  20020       150.32584    1.6051     0.22       2         2.11930002E13   2.61559996E12   1.3519E42   2.6959E41   0.0419     0.65   0.04   6.1586E-15   1.2282E-15   5.01         
  20030       150.24672    1.77228    0.623      2         3.6227999E13    6.6319999E12    4.643E42    1.3947E42   0.0253     0.95   0.1    2.437E-15    7.3206E-16   3.33         
  10031       150.49237    1.79425    0.958      2         6.6281999E13    8.0383999E12    2.1816E43   4.2725E42   0.0207     1.61   0.13   2.5104E-15   4.9165E-16   5.11         
  10041       149.9323     1.83045    0.53       2         2.48209998E13   5.0300998E12    2.5822E42   8.6295E41   0.0222     0.77   0.08   1.2772E-15   4.2684E-16   2.99         
  10054       150.58664    1.93761    0.309      2         4.0066001E13    3.35960002E12   4.0775E42   5.4667E41   0.0392     0.95   0.05   8.3217E-15   1.1157E-15   7.46         
  20081       149.5812     2.00349    0.702      2         4.2768001E13    7.5208998E12    7.6726E42   2.2099E42   0.0219     1.12   0.12   1.9093E-15   5.4992E-16   3.47         
  30091       150.1452     2.04411    0.72       2         1.96090003E13   5.7850001E12    1.4264E42   7.0998E41   0.0273     0.65   0.1    1.9469E-15   9.6903E-16   2.01         
  30092       150.21114    2.06981    0.37       2         1.09380003E13   3.49629999E12   5.797E41    3.1446E41   0.0221     0.49   0.07   6.7461E-16   3.6595E-16   1.84         
  20115       149.85056    2.13902    0.371      2         4.2470998E13    8.5816E12       9.2306E42   3.0753E42   0.0194     1.17   0.14   1.3612E-15   4.535E-16    3.0          
  20126       150.74525    2.19652    0.372      2         4.2116001E13    5.2902998E12    4.7772E42   9.7016E41   0.0345     1.0    0.07   6.1861E-15   1.2563E-15   4.92         
  20135       150.09421    2.19825    0.685      2         2.89479999E13   5.2397998E12    4.0712E42   1.2086E42   0.0196     0.88   0.09   9.84E-16     2.9212E-16   3.37         
  10148       150.58372    2.25902    0.672      2         3.40749997E13   6.8261999E12    5.1578E42   1.703E42    0.0209     0.96   0.11   1.3794E-15   4.5544E-16   3.03         
  20153       150.32233    2.28258    0.982      2         4.6371E13       6.8076002E12    1.2803E43   3.0556E42   0.0182     1.29   0.12   1.2286E-15   2.9322E-16   4.19         
  30207       149.78217    2.44935    0.261      2         3.41369999E13   5.4252001E12    5.1945E42   1.3463E42   0.0209     0.97   0.09   1.3716E-15   3.5549E-16   3.86         
  30221       150.57024    2.49864    1.146      2         6.3337002E13    1.49399997E13   2.6387E43   1.035E43    0.0183     1.67   0.25   1.7887E-15   7.016E-16    2.55         
  30230       149.98592    2.5649     0.728      2         2.79070009E13   5.5640001E12    4.0843E42   1.3418E42   0.0186     0.87   0.1    8.1092E-16   2.664E-16    3.04         
  30231       150.05621    2.59085    0.675      2         5.0355002E13    1.64960005E13   9.5347E42   5.3108E42   0.0238     1.22   0.24   2.6838E-15   1.4949E-15   1.8          
  20263       150.31422    2.8078     1.149      2         6.6747E13       1.54550005E13   2.8759E43   1.1061E43   0.0186     1.73   0.26   1.9738E-15   7.5916E-16   2.6          
  10268       150.55626    2.7375     0.349      2         1.25720005E13   4.1158E12       7.0129E41   3.9035E41   0.0242     0.52   0.08   9.8433E-16   5.479E-16    1.8          
  30292       150.03386    2.5517     0.747      2         2.89419999E13   8.4498999E12    4.4406E42   2.1856E42   0.0185     0.9    0.15   8.1117E-16   3.9926E-16   2.03         
  30293       149.80571    1.87798    0.977      2         2.82260008E13   1.04370002E13   5.9027E42   3.748E42    0.0154     0.95   0.2    4.2439E-16   2.6947E-16   1.57         
  30294       149.88622    1.94188    0.372      2         1.84769996E13   3.54829992E12   1.3186E42   4.1645E41   0.0262     0.63   0.06   1.6518E-15   5.2171E-16   3.17         
  30304       150.41328    2.40997    0.385      2         5.6672999E13    2.57000001E12   7.7263E42   5.544E41    0.0371     1.2    0.03   9.2116E-15   6.6097E-16   13.94        
  30305       149.6412     2.33089    0.501      2         2.55230004E13   5.0614999E12    2.5928E42   8.4698E41   0.0234     0.78   0.08   1.5165E-15   4.954E-16    3.06         
  30309       149.59264    2.42972    0.444      2         2.13910007E13   5.3882001E12    1.8223E42   7.6628E41   0.0241     0.69   0.09   1.4466E-15   6.083E-16    2.38         
  30314       149.8505     2.14283    0.953      2         3.9086002E13    6.3474998E12    9.4913E42   2.5159E42   0.0174     1.15   0.11   9.1053E-16   2.4136E-16   3.77         
  30322       150.2254     2.26873    0.677      2         3.10959994E13   6.0374998E12    4.5024E42   1.4385E42   0.0202     0.92   0.1    1.1589E-15   3.7024E-16   3.13         
  30323       150.2254     2.55061    1.1        2         5.1375002E13    8.1667E12       1.7857E43   4.6293E42   0.0175     1.44   0.14   1.2483E-15   3.2362E-16   3.86         
  30331       150.01929    2.4349     0.22       2         1.03679997E13   1.68719994E12   4.4236E41   1.1752E41   0.033      0.47   0.03   1.8776E-15   4.988E-16    3.76         
  30004       149.67828    1.53002    0.653      3         9.6530002E13    7.8210998E12    2.0416E43   2.6429E42   0.037      1.74   0.09   1.3759E-14   1.781E-15    7.72         
  10009       150.50597    1.54264    1.1        3         1.1916E14       1.88050005E13   6.6485E43   1.7106E43   0.0232     2.51   0.27   6.3133E-15   1.6243E-15   3.89         
  20012       150.37868    1.53884    1.11       3         6.5366999E13    1.37429999E13   2.7493E43   9.5501E42   0.0186     1.7    0.23   1.9176E-15   6.6612E-16   2.88         
  20028       149.45717    1.67267    1.258      3         7.7036001E13    1.38009997E13   4.1738E43   1.2258E43   0.0185     1.98   0.23   2.3502E-15   6.9018E-16   3.41         
  10033       150.12636    1.80977    1.52       3         5.2934E13       1.73120002E13   3.2804E43   1.8239E43   0.0146     1.69   0.35   8.9797E-16   4.9929E-16   1.8          
  20034       150.76372    1.79212    1.258      3         9.2485997E13    1.21200003E13   5.5536E43   1.1783E43   0.0196     2.24   0.2    3.3853E-15   7.1827E-16   4.71         
  20044       149.79852    1.87233    1.35       3         5.1218999E13    1.17009998E13   2.4951E43   9.4614E42   0.0155     1.56   0.23   9.0325E-16   3.4251E-16   2.64         
  20118       149.63382    2.13672    0.962      3         4.8198001E13    7.8399999E12    1.3335E43   3.5409E42   0.0186     1.31   0.13   1.3594E-15   3.6096E-16   3.77         
  20125       150.62251    2.16039    1.5        3         6.518E13        1.70180005E13   4.1476E43   1.8119E43   0.0161     1.89   0.32   1.4482E-15   6.3266E-16   2.29         
  30183       150.48979    2.38489    1.17       3         4.1655E13       7.5445997E12    1.4601E43   4.3374E42   0.0155     1.3    0.14   6.8603E-16   2.0379E-16   3.37         
  10257       150.5883     2.86499    0.91       3         7.0720999E13    1.03559998E13   2.2567E43   5.3715E42   0.0219     1.65   0.16   3.0364E-15   7.2274E-16   4.2          
  30260       149.52184    2.84292    0.39       3         2.81570003E13   4.38910006E12   2.607E42    6.622E41    0.0291     0.79   0.07   2.9741E-15   7.5546E-16   3.94         
  10269       150.2357     2.68161    1.31       3         6.7678002E13    8.6244002E12    7.1629E43   1.4765E43   0.0143     2.2    0.19   1.4523E-15   2.9936E-16   4.85         
  30276       149.9862     2.68486    1.18       3         7.6918997E13    9.8734E12       3.7451E43   7.7778E42   0.0192     1.92   0.16   2.5323E-15   5.259E-16    4.82         
  30279       150.72104    2.69561    1.1        3         6.5435999E13    1.12029996E13   2.6061E43   7.299E42    0.019      1.68   0.18   2.0309E-15   5.688E-16    3.57         
  20097       149.86475    2.06334    1.229      4         5.0337998E13    7.9360997E12    1.9736E43   5.0725E42   0.0165     1.46   0.15   1.0351E-15   2.6605E-16   3.89         
  10113       150.4183     2.11076    0.322      4         1.75989997E13   3.16770012E12   1.1461E42   3.3826E41   0.0288     0.61   0.05   2.0626E-15   6.0873E-16   3.39         
  10165       149.70026    2.30213    0.848      4         3.46720001E13   6.0267E12       5.9636E42   1.697E42    0.0195     1.0    0.1    1.1491E-15   3.2699E-16   3.51         
  30189       149.91816    2.38803    0.726      4         3.8351999E13    7.0418998E12    6.5627E42   1.9776E42   0.0209     1.05   0.11   1.5358E-15   4.6279E-16   3.32         
  20192       150.1537     2.39764    0.898      4         4.2481001E13    5.8911999E12    1.0006E43   2.2512E42   0.0186     1.19   0.1    1.1964E-15   2.6916E-16   4.44         
  20245       150.69144    2.75435    0.64       4         5.7363998E13    6.9183E12       1.113E43    2.1673E42   0.0257     1.31   0.1    3.6493E-15   7.1062E-16   5.14         
  30014       150.24973    1.54331    0.886      4         7.6229999E13    1.13950002E13   3.1298E43   7.6113E42   0.0204     1.83   0.18   2.8555E-15   6.9444E-16   4.11         
  20026       150.76744    1.70718    1.401      4         7.8598002E13    1.46690005E13   5.2115E43   1.5975E43   0.0175     2.11   0.26   2.1961E-15   6.7316E-16   3.26         
  20037       149.57253    1.8168     1.508      4         9.4012002E13    2.26529997E13   7.9247E43   3.1792E43   0.0178     2.47   0.4    3.0523E-15   1.2245E-15   2.49         
  30043       150.52682    1.82698    1.127      4         5.2468998E13    8.7718001E12    1.7484E43   4.777E42    0.018      1.44   0.15   1.3767E-15   3.7614E-16   3.66         
  20050       150.7684     1.86567    0.796      4         8.4495001E13    1.54450002E13   2.5378E43   7.6114E42   0.0253     1.78   0.21   5.0467E-15   1.5136E-15   3.33         
  20053       149.57639    1.87477    1.37       4         5.1725E13       1.13090002E13   2.6018E43   9.4188E42   0.0154     1.58   0.22   9.1483E-16   3.3118E-16   2.76         
  20067       149.7441     1.95229    0.472      4         2.68010007E13   5.0602998E12    2.6909E42   8.3491E41   0.0248     0.79   0.08   1.855E-15    5.7557E-16   3.22         
  20094       149.52037    2.1012     1.382      4         1.09059999E14   1.44470002E13   8.4799E43   1.8193E43   0.0197     2.62   0.23   4.2924E-15   9.2089E-16   4.66         
  10102       150.32507    2.09486    1.079      4         5.8445999E13    9.0444996E12    2.1217E43   5.3488E42   0.0185     1.55   0.15   1.6571E-15   4.1775E-16   3.97         
  20104       150.4515     2.09778    0.823      4         4.2212998E13    5.6198001E12    8.914E42    1.9224E42   0.0196     1.15   0.09   1.4042E-15   3.0284E-16   4.64         
  20119       150.34628    2.14384    1.23       4         4.9329E13       1.15989996E13   2.0026E43   7.8288E42   0.0161     1.46   0.21   9.462E-16    3.6991E-16   2.56         
  20122       149.89961    2.22306    0.734      4         4.7276001E13    6.7107999E12    9.3858E42   2.1632E42   0.022      1.2    0.1    2.096E-15    4.8308E-16   4.34         
  20129       150.27844    2.1807     0.373      4         1.433E13        3.06479995E12   8.8752E41   3.1391E41   0.024      0.56   0.06   1.0664E-15   3.7719E-16   2.83         
  20132       149.5124     2.18279    1.36       4         6.324E13        1.23260004E13   2.6835E43   8.6085E42   0.0182     1.68   0.21   1.7574E-15   5.6376E-16   3.12         
  20144       149.84988    2.23115    0.915      4         2.81330005E13   6.1339001E12    4.5071E42   1.6268E42   0.0176     0.9    0.11   7.0144E-16   2.5318E-16   2.77         
  20152       149.61397    2.26889    0.982      4         6.3419999E13    1.31439998E13   2.1058E43   7.2059E42   0.0201     1.58   0.21   2.2165E-15   7.5848E-16   2.92         
  10175       150.24433    2.34081    0.723      4         3.41380002E13   5.3762998E12    5.5566E42   1.4266E42   0.0199     0.98   0.09   1.2046E-15   3.0927E-16   3.9          
  10222       150.57957    2.47898    0.61       4         3.20870002E13   7.1798998E12    4.3065E42   1.5976E42   0.0219     0.91   0.12   1.4991E-15   5.561E-16    2.7          
  20240       150.74358    2.88266    1.21       4         1.01089999E14   1.96489993E13   5.9792E43   1.9126E43   0.0207     2.34   0.3    4.1974E-15   1.3426E-15   3.13         
  20247       149.92117    2.87888    1.08       4         1.02389999E14   1.37560001E13   5.1024E43   1.1108E43   0.0223     2.25   0.2    4.8572E-15   1.0574E-15   4.59         
  30256       149.4375     2.90119    0.31       4         3.16239994E13   7.1334001E12    2.8208E42   1.0554E42   0.0361     0.83   0.1    5.7196E-15   2.1399E-15   2.67         
  30272       149.57304    2.76256    1.22       4         5.7614E13       1.15700002E13   2.5179E43   8.3347E42   0.0171     1.61   0.21   1.3444E-15   4.4503E-16   3.02         
  10280       149.90704    2.66484    1.025      4         4.9280002E13    7.9314E12       1.5078E43   3.9595E42   0.018      1.36   0.14   1.2716E-15   3.3395E-16   3.81         

